A selection function toolbox for subsets of astronomical catalogues

Large catalogues are ubiquitous throughout astronomy, but most scientific analyses are carried out on smaller samples selected from these catalogues by chosen cuts on catalogued quantities. The selection function of that scientific sample - the probability that a star in the catalogue will satisfy these cuts and so make it into the sample - is thus unique to each scientific analysis. We have created a general framework that can flexibly estimate the selection function of a sample drawn from a catalogue in terms of position, magnitude and colour. Our method is unique in using the binomial likelihood and accounting for correlations in the selection function across position, magnitude and colour using Gaussian processes and spherical harmonics. We have created a new open-source Python package selectionfunctiontoolbox that implements this framework and used it to make three different estimates of the APOGEE DR16 red giant sample selection function, as a subset of 2MASS, with each estimate using an increasing amount of technical knowledge of the APOGEE targeting. In a companion paper we applied our methodology to derive estimates of the astrometric and spectroscopic selection functions of Gaia EDR3. Our framework will make it trivial for astrophysicists to estimate the selection function that they should be using with the custom sample of stars that they have chosen to answer their scientific question.

==> response.txt <==
Reviewer: The authors present an interesting update to calculating selection functions in the general case by 1.) taking into account correlations in the selection function over position, apparent magnitude, and colour ii) suggesting a nice way to approximate the unknown component of the selection function. Another more minor update is a full Poisson-Binomial treatment vs. just the approximate Poisson treatment. Although the method is interesting, the following elements of the paper need significant work: i) the introduction, ii) method exposition, iii) discussion (completely missing).  I will start with some general comments before going into more detailed comments.
Authors: We thank the reviewer for a detailed reading of our paper. It has benefited from having fresh eyes read through it! We have made a large number of changes throughout the paper in response to the comments.

General
-----------
Reviewer: The language at times is clunky with too long sentences making it difficult to follow. The introduction, and first section in particular need a significant rewrite. The rest of the paper is relatively well written.
Authors: The introduction and first section have been substantially rewritten.

Reviewer: Figure captions should be completely self consistent (i.e. reader should not need to refer back to the text).
Authors: The captions of Figs. 1, 2, 6 and 9 have been improved.

Reviewer: Upgrade to former attempts at general selection function packages needs to be clarified in the Introduction.
Authors: We've clarified the important aspects of our approach that improve over previous works. 

Abstract
-----------
Reviewer: In it's current state the abstract doesn't really get across what's new about this selection function toolbox i.e. i) is able to account for the unknown part of a selection function ii) is able to take into account correlations in the selection function in position, colour, and apparent magnitude (the authors mention correlations but not very specific).
Authors: We have re-written the abstract to emphasise what is new.

Reviewer: Don't know what you mean by 'incorporating more domain knowledge of the APOGEE targeting'
Authors: We have rephrased that sentence. We were referring to technical details of the APOGEE target selection that you wouldn't expect the average astrophysicist to know.

Reviewer: 'carefully-chosen' => 'carefully chosen'
Authors: Fixed.

Reviewer: Is the third method really an improvement on the second? My impression is that the ideal method would be some combination of B and C. This needs to be explained better here and in the discussion.
Authors: We have added a discussion subsection to Section 4 that discusses the Models we implemented and conjectures on a possible improvement. We have clarified in the abstract that there isn't an absolute ordering of the models and that each have advantages and disadvantages.

1. Introduction
-------------------
Reviewer: p1, c1, l45: Sentence too long. Two concepts there - break into two sentences.
Authors: We have deleted part of the sentence.

Reviewer: p1, c2, l54: 'Binomially' - should this be capitalized? (Also see throughout)
Authors: That should now be fixed throughout. We have also changed Poisson-Binomial to Poisson binomial.

Reviewer: Last sentence: clarify what you mean by 'relative to 2MASS'
Authors: We have re-phrased this as 'as a subset of 2MASS'.

Reviewer: The introduction is rather incomplete. The second paragraph needs to be significantly expanded to explain how methods for obtaining the selection function have developed in the literature and their pros and cons. This should include methods the authors have contributed to as well as others in the literature (there are many!). This should then pave the way to identifying what is currently missing in the methods in the literature, and how you will address these issues here. Before going into description the sections, I would illustrate the key new elements of your method with an example (e.g. using the APOGEE DR16 giants sample). Presently it's hard to understand from the abstract and introduction how your method improves on previous methods.
Authors: We have included a more detailed discussion of the literature in the introduction. We have also explained some of the benefits of our method over previous methods. 

2. Methodology
--------------------
Reviewer: Distinction between a 'sample', a 'catalogue', 'science sample' etc. needs to be clearly laid out from the beginning.
Authors: We have added a further clarification in the preamble.

Reviewer: p2, c1, l10: rephrase - clunky.
Authors: Rephrased.

2.1 Selection function of a sample drawn from a catalogue
------------------------------------------------------------------------------
Reviewer: I found this section quite hard to follow - it would be much easier to follow if it was demonstrated with an example.
Authors: In the preamble we point readers to the example given in Sec. 4. We have split Sec. 2.1 into two parts to make our methodology easier to understand.

Reviewer: p2, c1, l17: Explain C here.
Authors: Fixed.

Reviewer: May read better if list is enumerated or has bullets.
Authors: Bullet points have been added.

Reviewer: I don't understand the F(y) < C e.g. it works for the first three examples but does is work for thinning cuts? Isn't C just a parameter of F(y)? Also why is the proper motion signal-to noise ratio greater than five defined with negatives?
Authors: (i) This does work for thinning cuts. This is equivalent in Python to applying the cut np.random.rand() < 0.1 where np.random.rand() is R(y) in this case. (ii) C is a constant defining the cut, we've extended the description slightly to clarify this. (iii) SNR>5 is equivalent to -SNR<-5 and since we've used the convention of a less than operator to define the cuts, this required including the negatives.

Reviewer: Clarify that the product in (1) is over a set of selection criteria.
Authors: We've added extra clarification.

Reviewer: Equation (2): need to introduce D and G. Do you need the integral because for each y hat you have a distribution of possible y tilda that you marginalize over? Would H(D-G(y)) then be selection criteria that depend on all the catalogued quantities together or should they just depend on y tilde - feel like that would make more sense or arent' you double counting in some way?
Authors: Yes, the integral is marginalising over the y_tilde (we have added a comment clarifying that). They are allowed to depend on y_tilde and y_hat. We have split the cuts into two sets: those that depend solely on y_hat and those that don't solely depend on y_hat.

Reviewer: p2, c2, l10: The objective belongs at the end of the introduction and should be illustrated with an example.  
Authors: We have amended the introduction to try and answer this point.

Reviewer: p2, c2, l13: Do you mean just 'colour' rather than 'apparent colour'?
Authors: We do mean apparent colour as this is the observed colour of the source after any extinction etc along the line of sight but we've changed it to remain consistent with the rest of the paper.

2.2 Binomial likelihood using selection probability
-----------------------------------------------------------------
Reviewer: What is y hat here?
Authors: We have restated the definition of y_hat. It is any catalogued quantities that are necessary to compute the position, magnitude and colour bin indices.

Reviewer: p2, c2, l50: 'in one particular bin making' => 'in one particular bin, defined by (p,m,c), making'
Authors: Changed.

Reviewer: p2, c2, l55: You don't define L(q|k,n) anywhere, and have already assumed the binomial earlier. I would either first introduce L in (4) and then assume that it's binomial (with justification) or go straight into saying you assume it's binomial (again with justification). 
Authors: We didn't quite understand this point. L(q|k,n) is defined immediately below Eq. 4.

Reviewer: Equation (6) - where did (n k) go? Is it contant because n and k are observables?
Authors: Yes. We have added a clarification to the text.

Reviewer: Trying to understand equation (8). Doesn't q and therefore x vary per bin? Is that what the function f(theta) is? I think this needs to be said when x and q are first introduced. Are theta then the parameters of the function f that predicts x, q from I assume p, m, and, c? This all needs to be said explicitly.
Authors: x and q do vary per bin. We have added a footnote to explain that we have suppressed the indices in that paragraph. We have also removed f(theta) and re-written the explanation that the x_pmc are functions of some parameters z.

Reviewer: p3, c1, l22: 'the selection function' = > 'the unknown selection function'.
Authors: Fixed.

Reviewer: Introduce the functional form for the Beta prior - I realize it's discussed in more detail in another paper but it should also be introduced here.
Authors: We have added the functional form.

Reviewer: p3, c1, p34: A simpler version of the discussion in this paragraph and the next really belongs in the introduction as this is what really sets apart the method presented here from those in the literature.
Authors: We have re-written the introduction.

3 Model of the log-selection odds
--------------------------------------------
Reviewer: p3, c1, l57: Equation (10): would be good to give examples of i, j, k and examples of what the tensors would look like for some p, m, and c.
Authors: We explain at the end of the preamble of Sec. 3 that examples are given throughout the rest of the section.

Reviewer: What do you mean by a 'design matrix'? Sometimes say matrix, sometimes tensor: obviously a matrix is a type of tensor but perhaps better to be consistent.
Authors: We have removed the word 'design' and switched to calling the matrices tensors.

Reviewer: p3, c2, l39: reword 'with us being fre...'
Authors: Reworded.

Reviewer: p4, c1, l27: 'The natural choice...' too long sentence. Next sentence also too long-winded.
Authors: Reworded. Next sentence cut in half.

Reviewer: p4, c1, l44: Remove hyphen.
Authors: Removed.

Reviewer: p4, c2, l35: 'be prefer' => 'we prefer'
Authors: Fixed.

Reviewer: Figure 2: perhaps it's easier to compare the two plots if the same colour scale is used?
Authors: We have improved the caption of Fig. 2 to hopefully make clear that the two plots are showing the same field, and that one is a transformation of the other. We have chosen those colour schemes to align with Figs. 5, 7 and 10.

Reviewer: p5, c1, l57: how do you decide the appropriate kernels for the Gaussian process?
Authors: We have added a sentence stating that is up to the user to work that out, but that they should start by using a squared exponential kernel with a variance of one and a lengthscale equal to the bin-width. There is an abundance of literature on kernel choices and we have pointed the readers to Rasmussen & Williams 2006 as a starting point.

4 Selection function toolbox
-------------------------------------
Reviewer: The explanation here about the problem with the basic methods should come much earlier.
Authors: An explanation is now given in the last few paragraphs of Sec. 2.3.

Reviewer: p7, c1, l7: explain here which are the intermediate and science samples.
Authors: Done.

Reviewer: p7, c1, l50: 'if we have over-fit to the data' => 'if we have over-fit the data'
Authors: Done.

Reviewer: p7, c2, l46: give example of the unknown component of the selection function - here is where I finally properly understand what you are trying to do!!! This needs to be made clear much earlier.
Authors: We have extended the introduction and given brief examples of known and unknown components.

Reviewer: Is there not something more satisfactory that somehow blends Model B and Model C?
Authors: We have added a discussion section (Sec. 4.4) that hypothesises on a possibly improved model.

5 Conclusions
-------------------
Reviewer: This section really needs expansion through a discussion section. Everall & Das obtain a detailed selection function for APOGEE DR14 red giants - would be very interesting to compare.
Authors: AE: We never applied our selection function method from Everall & Das to real data. I don't believe we produced a selection function for APOGEE DR14 red giants at any point. 

Reviewer: Figure 5: 'thhe'=>'the'
Authors: Fixed.

==> response2.txt <==
We have made all the changes suggested by the reviewer.

Reviewer's Comments:

Reads much better! My comments below are just language edits. Probably the whole thing could benefit from another read.

Abstract
-----------

- 'carefully chosen' = > 'chosen'

1. Introduction
-------------------
p1,c1,l45: the BHB example is obscure! Estimating density profiles for example would be a more realistic example.
p1,c2,l56: 'vitally important' => 'important'
p2,c1,l7: 'may be a regular grid' => 'may be on a regular grid'
p2,c1,l13: "Model colour-apparent" => "Model in colour-apparent magnitude space".
p2,c1, second paragraph - rephrase new bit.
p2,c1,l33: "as a function of" => "in terms of"
p2,c1,l36:"parallaxes..."=> "parallaxes, proper motions, and radial velocities."


2.2 Binomial likelihood using selection probability
-----------------------------------------------------------------
p2,c2,l19: parameters z still not to be introduced.
p2,c2,l32: "independent between bins" => "does not depend on bin properties" (or something like that)


3 Model of the log-selection odds
--------------------------------------------
- 3.1.1 - comma missing between parameters of normal distribution. Also 'Normally' shouldn't be capitalized.


4.1 Model A
-------------

- p7,c2,l31: "our science sample are the" => "our science sample comprises the"

4.4 Summary
-----------
Good addition.

- p11,c1,l1: 'Here we overview' => 'Here we give an overview of "
- p11,c2,l5: "down side" => "downside"
- p11,c2,l9: "thus arriving at a worse" => "thus arrive at a worse"
